Learning-based Multi-agent Race Strategies in Formula 1

In Formula 1, race strategies are adapted according to evolving race conditions and competitors' actions. This paper proposes a reinforcement learning approach for multi-agent race strategy optimization. Agents learn to balance energy management, tire degradation, aerodynamic interaction, and pit-stop decisions. Building on a pre-trained single-agent policy, we introduce an interaction module that accounts for the behavior of competitors. The combination of the interaction module and a self-play training scheme generates competitive policies, and agents are ranked based on their relative performance. Results show that the agents adapt pit timing, tire selection, and energy allocation in response to opponents, achieving robust and consistent race performance. Because the framework relies only on information available during real races, it can support race strategists' decisions before and during races.

==> figures/CS1/CS1-1.tsv <==
0	101.212782859802
1	101.286513805389
2	101.317539215088
3	101.321501731873
4	101.297125816345
5	101.228652000427
6	101.050674915314
7	100.862731933594
8	100.686385631561
9	100.528960227966
10	100.386953353882
11	100.25580406189
12	100.129988193512
13	100.003571510315
14	99.8705875873566
15	99.7253251075745
16	99.5625925064087
17	99.3781816959381
18	99.1695189476013
19	98.9365100860596
20	106.969995498657
21	106.784794330597
22	106.423070430756
23	105.942077636719
24	105.54811000824
25	105.189325809479
26	105.061678886414
27	104.951877593994
28	104.841885566711
29	104.71649646759
30	104.565482139587
31	104.383881092072
32	104.171085357666
33	103.931195735931
34	106.988770961761
35	106.216878890991
36	105.506000518799
37	104.818773269653
38	104.157745838165
39	103.597977161407
40	103.191595077515
41	102.951755523682
42	102.849502563477
43	102.83282995224
44	95.1953124999993
45	90.0000000000001
46	89.9999999999999
47	90.0000000000001
48	89.9999999999999
49	90
50	90
51	90
52	90
53	90
54	90
55	90
56	90


==> figures/CS1/CS1-10.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	1
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	1
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> figures/CS1/CS1-11.tsv <==
0	0.5
1	0.868324645996097
2	1.19224490386964
3	1.44887201732026
4	1.64704796494554
5	1.43276879014086
6	1.48990049428137
7	1.61562188061839
8	1.6137679377473
9	1.61216576489574
10	1.61074669751292
11	1.6094954768098
12	1.60855706128245
13	1.60829766186839
14	1.60932763013011
15	1.61240990552074
16	1.61837609204417
17	1.6280501643098
18	1.64213402661449
19	1.66120751294261
20	13.5713179865754
21	26.8090270319856
22	24.7191375056184
23	10.5300124445832
24	-4.48154608813161
25	-4.25402228442067
26	-3.93141333666676
27	-3.52840582934255
28	-3.05783240404958
29	-2.53032843676442
30	-1.95512549486989
31	-1.3409668644988
32	-0.846643917681632
33	-0.404970088192016
34	11.9757356820177
35	25.8823824105333
36	24.4096651253771
37	22.758282679088
38	20.9696626839708
39	19.0833025155138
40	17.1367235360216
41	15.0712862191271
42	13.0062685189318
43	10.9672212777208
44	8.97997762537707
45	7.06609823084582
46	5.30155660486926
47	3.57344533777942
48	1.8210725960802
49	-0.00979898595105055
50	-14.0165357413221
51	-27.1275968375136
52	-24.8579435172011
53	-22.4581632437636
54	-19.9693555655409
55	-17.428126317494
56	-14.8696241202284
57	-12.3231611075331


==> figures/CS1/CS1-2.tsv <==
0	103.926832675934
1	104.411227703094
2	104.480562210083
3	104.583261013031
4	104.727776050568
5	104.833645820618
6	104.903469085693
7	105.031900405884
8	105.250942707062
9	105.566160678864
10	105.977449417114
11	106.475841999054
12	107.039279937744
13	107.634229660034
14	108.222551345825
15	108.770527839661
16	109.254257678986
17	109.658739566803
18	109.973270893097
19	110
20	109.411919116974
21	108.795273303986
22	108.792285919189
23	103.299765586853
24	102.794780731201
25	102.416088581085
26	101.904668807983
27	101.458992958069
28	101.100809574127
29	100.826525688171
30	100.614490509033
31	100.437512397766
32	100.272693634033
33	100.111613273621
34	99.9978339672089
35	99.5464646816254
36	99.5546114444733
37	99.4010889530182
38	99.2966961860657
39	98.8080763816837
40	90.0000000000003
41	90.0000000000001
42	89.9999999999999
43	90.0000000000001
44	89.9999999999999
45	90.0000000000001
46	89.9999999999999
47	90.0000000000001
48	89.9999999999999
49	90
50	90
51	90
52	90
53	90
54	90
55	90
56	90


==> figures/CS1/CS1-3.tsv <==
0	90
56	90


==> figures/CS1/CS1-4.tsv <==
0	110
56	110


==> figures/CS1/CS1-5.tsv <==
0	-0.781383812427521
1	-0.779601395130157
2	-0.774678111076355
3	-0.768764019012451
4	-0.761823534965515
5	-0.133749127388
6	-0
7	-0
8	-0
9	-0
10	-0
11	-0
12	-0
13	-0
14	-0
15	-0
16	-0
17	-0
18	-0
19	-0
20	-0
21	-0
22	-0
23	-0
24	-0
25	-0
26	-0
27	-0
28	-0
29	-0
30	-0
31	-0
32	-0
33	-0
34	-0
35	-0
36	-0
37	-0
38	-0
39	-0
40	-0
41	-0
42	-0
43	-0
44	-0
45	-0
46	-0
47	-0
48	-0
49	-0
50	-0
51	-0
52	-0
53	-0
54	-0
55	-0
56	-0


==> figures/CS1/CS1-6.tsv <==
0	-0.926817417144775
1	-0.914344906806946
2	-0.906307935714722
3	-0.896340787410736
4	-0.362610757350922
5	-0
6	-0
7	-0
8	-0
9	-0
10	-0
11	-0
12	-0
13	-0
14	-0
15	-0
16	-0
17	-0
18	-0
19	-0
20	-0
21	-0
22	-0
23	-0
24	-0
25	-0
26	-0
27	-0
28	-0
29	-0
30	-0
31	-0
32	-0
33	-0
34	-0
35	-0
36	-0
37	-0
38	-0
39	-0
40	-0
41	-0
42	-0
43	-0
44	-0
45	-0
46	-0
47	-0
48	-0
49	-0
50	-0
51	-0
52	-0
53	-0
54	-0
55	-0
56	-0


==> figures/CS1/CS1-7.tsv <==
0	1
56	1


==> figures/CS1/CS1-8.tsv <==
0	-1
56	-1


==> figures/CS1/CS1-9.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	1
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	1
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> figures/CS11/T_raceAdv-1.tsv <==
0.1	-18.982810974122
0.2	-18.9830017089844
0.3	-18.836361443563
0.4	-18.8660593624445
0.5	-18.7717664722941
0.6	-18.8081044184064
0.7	-18.8794699047239
0.8	-18.7923820722581
0.9	-18.8349255041139
1	-18.7885616982649
1.1	-18.8310289404462
1.2	-18.7905234071659
1.3	-18.8414152501218
1.4	-18.8120240419166
1.5	-18.78174610101
1.6	-18.8516598409233
1.7	-18.9615673138551
1.8	-19.0719218910281
1.9	-19.1437487447783
2	-19.2912552516145
2.1	-19.3582868155099
2.2	-19.5034330795543
2.3	-19.5647326267754
2.4	-19.705118323488
2.5	-19.7597894629034


==> figures/CS11/T_raceAdv-2.tsv <==
0.1	-15.2342230934355
0.2	-15.2199572943246
0.3	-15.6347633600517
0.4	-15.7863332927718
0.5	-15.6347849209296
0.6	-15.6647018577451
0.7	-15.6812124137005
0.8	-15.7149669893824
0.9	-15.7005897093486
1	-15.6115340036886
1.1	-15.6420185441466
1.2	-15.613724754764
1.3	-15.7582777286561
1.4	-15.6196318660077
1.5	-15.6077520551235
1.6	-15.7177328964826
1.7	-15.7696234693085
1.8	-15.8824590208096
1.9	-16.011247362113
2	-16.1740131333509
2.1	-16.2185165421379
2.2	-16.3740394479928
2.3	-16.4089634664397
2.4	-16.5523029223696
2.5	-16.6805585048705


==> figures/CS11/T_raceAdv-3.tsv <==
0.1	-15.1782357835637
0.2	-15.1633294008952
0.3	-14.7645056967749
0.4	-14.7898840472026
0.5	-14.6243293230054
0.6	-14.7812673103608
0.7	-14.810958012883
0.8	-14.7188093809182
0.9	-14.8173428961181
1	-14.728014633979
1.1	-14.7717505638293
1.2	-14.7302474473918
1.3	-14.7642885519635
1.4	-14.7494491794341
1.5	-14.7244523346817
1.6	-14.8346474995005
1.7	-14.8995392203387
1.8	-15.0124272098328
1.9	-15.1281243929616
2	-15.1799401130756
2.1	-15.2198177560904
2.2	-15.3930849615972
2.3	-15.4246613816522
2.4	-15.5900859765889
2.5	-15.611829342186


==> figures/CS11/T_raceAdv-4.tsv <==
0.1	-11.9029145934219
0.2	-11.8965581472348
0.3	-13.6782519175931
0.4	-13.7054311825013
0.5	-13.6611767082713
0.6	-13.6929784799786
0.7	-13.724829304072
0.8	-13.4319684415623
0.9	-13.7276451702301
1	-13.6408134573248
1.1	-13.6870991631495
1.2	-13.6430957624352
1.3	-13.4804621710828
1.4	-13.6633699554804
1.5	-13.6363034264468
1.6	-13.7452696221726
1.7	-13.8148690635826
1.8	-13.9263724101256
1.9	-14.040431678739
2	-13.8967071714533
2.1	-13.9591785186658
2.2	-14.3264272237875
2.3	-14.1777690306553
2.4	-14.5425572307704
2.5	-14.384885418006


==> figures/CS2/CS2-1.tsv <==
19	1.3


==> figures/CS2/CS2-11.tsv <==
21	2.3


==> figures/CS2/CS2-13.tsv <==
35	2.3


==> figures/CS2/CS2-15.tsv <==
56	2.3


==> figures/CS2/CS2-17.tsv <==
17	2


==> figures/CS2/CS2-19.tsv <==
23	2


==> figures/CS2/CS2-21.tsv <==
35	2


==> figures/CS2/CS2-23.tsv <==
56	2


==> figures/CS2/CS2-25.tsv <==
19	3.3


==> figures/CS2/CS2-27.tsv <==
33	3.3


==> figures/CS2/CS2-29.tsv <==
56	3.3


==> figures/CS2/CS2-3.tsv <==
33	1.3


==> figures/CS2/CS2-31.tsv <==
22	3


==> figures/CS2/CS2-33.tsv <==
49	3


==> figures/CS2/CS2-35.tsv <==
56	3


==> figures/CS2/CS2-36.tsv <==
0	-0.2
0	3.5


==> figures/CS2/CS2-37.tsv <==
56	0.3


==> figures/CS2/CS2-38.tsv <==
27	0.3


==> figures/CS2/CS2-39.tsv <==
17	0.3


==> figures/CS2/CS2-40.tsv <==
56	0


==> figures/CS2/CS2-41.tsv <==
26	0


==> figures/CS2/CS2-5.tsv <==
56	1.3


==> figures/CS2/CS2-7.tsv <==
27	1


==> figures/CS2/CS2-9.tsv <==
56	1

